New Oracle-Efficient Algorithms for Private Synthetic Data Release

We present three new algorithms for constructing differentially private synthetic data---a sanitized version of a sensitive dataset that approximately preserves the answers to a large collection of statistical queries. All three algorithms are \emph{oracle-efficient} in the sense that they are computationally efficient when given access to an optimization oracle. Such an oracle can be implemented using many existing (non-private) optimization tools such as sophisticated integer program solvers. While the accuracy of the synthetic data is contingent on the oracle's optimization performance, the algorithms satisfy differential privacy even in the worst case. For all three algorithms, we provide theoretical guarantees for both accuracy and privacy. Through empirical evaluation, we demonstrate that our methods scale well with both the dimensionality of the data and the number of queries. Compared to the state-of-the-art method High-Dimensional Matrix Mechanism \cite{McKennaMHM18}, our algorithms provide better accuracy in the large workload and high privacy regime (corresponding to low privacy loss $\varepsilon$).

==> docs/priml_reviews.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 45
TITLE: New Oracle-Efficient Algorithms for Private Synthetic Data Release
AUTHORS: Giuseppe Vietri, Grace Tian, Mark Bun, Thomas Steinke and Steven Wu

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper focuses on the problem of generating DP synthetic dataset to answer a large set of queries. Following the by-now-standard-approach of modeling this problem as a 0-sum game between a dataset player and query player (each approximating the equilibrium using a non-regret algorithm), the authors proposed three variations on two existing approaches. Following Hardt et al, one approach is for the dataset player to play a non-regret algorithm and the query-player to pick the next query using the Exp-Mech. In this case, the authors plug-in two non-regret algorithms: Non-Convex Follow the Perturbed Leader and Separator-FPL. The utility approach of this work appears is given in Corollaries 2.1 & 2.2 resp. Secondly, the authors give a take on the DualQuery algorithm, where the query-player's non-regret algorithm is the Multiplicative Weights algorithm. The authors observe that it is possible to save computation time using the fact that the MW's distribution over queries chang!
 es moderately from one iteration to another. Hence, they apply rejection sampling to see if they can postpone the number of times the dataset D is actually accessed. This approach has no formal guarantees, yet the authors claim that it empirically runs significantly faster than the alternative algorithms.

On the plus side: this paper deals with an important problem and seems to be making interesting and substantial progress, especially on the empirical side. On the negative side: the paper seems to be composed mainly of "tweaks" and nice observations that do not shed substantial light on this work. In particular, and in light of the paper's title, I was wondering as to the oracle-call optimality: how can the authors guarantee that it is truly optimal? (namely, LBs???)

Moreover, the paper has some issues with the write up: Algorithm 1 doesn't detail M_E (I'm assuming "Mechanism Exponential?..") and Thm 2 has a non-defined parameter \gamma... In addition, by comparing Corollaries 2.1 & 2.2  it seems odd that the empirical performance of the latter algorithm is worse than the former's. Is it merely due to d not being large enough?!?
(Nitpicking: remove the "by" in the line "By the results of [15,10]...")

Nonetheless, the paper is interesting and I am sure it will invoke an interesting discussion among (a suitable subset of) the workshop's participants. I thus advocate acceptance.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 45
TITLE: New Oracle-Efficient Algorithms for Private Synthetic Data Release
AUTHORS: Giuseppe Vietri, Grace Tian, Mark Bun, Thomas Steinke and Steven Wu

----------- Overall evaluation -----------
SCORE: 3 (strong accept)
----- TEXT:
Synthetic data generation with differential privacy is an important and relevant problem. There are unfortunately computational lower bounds showing that in general, this problem is hard. This work takes the approach of assuming an oracle for certain optimization problems to get around the lower bound. This is a very sensible approach and the oracles needed in the work are problems one can easily see IP solvers handling easily in all relevant cases.

In this vein, this work makes progress on the design of efficient oracle algorithms for this problem. The authors propose three different algorithms and empirically evaluate them. They show that the algorithms make different tradeoffs between accuracy and compuational cost.

I like the work: it makes non-trivial contributions to a practically important and theoretically interesting questions. I would support accepting this work.

